Simulating the effect of photoheating feedback during reionization

We present self-consistent radiation hydrodynamic simulations of hydrogen reionization performed with Arepo-RT complemented by a state-of-the-art galaxy formation model. We examine how photoheating feedback, due to reionization, shapes the galaxies properties. Our fiducial model completes reionization by $z\approx6$ and matches observations of the Ly$\alpha$ forest, the CMB electron scattering optical depth, the high-redshift UV luminosity function, and stellar mass function. Contrary to previous works, photoheating suppresses star formation rates by more than $50\%$ only in halos less massive than $\sim10^{8.4}\ M_\odot$ ($\sim10^{8.8}\ M_\odot$) at $z=6$ $(z=5)$, suggesting inefficient photoheating feedback from photons within galaxies. The use of a uniform UV background that heats up the gas at $z\approx10.7$ generates an earlier onset of suppression of star formation compared to our fiducial model. This discrepancy can be mitigated by adopting a UV background model with a more realistic reionization history. In the absence of stellar feedback, photoheating alone is only able to quench halos less massive than $\sim10^9\ M_\odot$ at $z\gtrsim5$, implying that photoheating feedback is sub-dominant in regulating star formation. In addition, stellar feedback, implemented as a non-local galactic wind scheme in the simulations, weakens the strength of photoheating feedback by reducing the amount of stellar sources. Most importantly, photoheating does not leave observable imprints in the UV luminosity function, stellar mass function, or the cosmic star formation rate density. The feasibility of using these observables to detect imprints of reionization therefore requires further investigation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
